Abundance analyses of Li-enriched and normal giants in the GALAH survey

Compositions of lithium-enriched and normal giants among the GALAH survey are compared. Except for Li, the only detectable abundance difference between lithium-enriched and normal giants among the investigated elements from carbon to europium occurs for carbon. Among Li-rich giants with A(Li) = 1.8 to 3.1, the C deficiency is very similar to that reported for the normal giants (with A(Li) $<$ 1.8) where the slight C deficiency arises from the first dredge-up. Carbon is slightly under abundant relative to normal giants among the super Li-rich giants where the Li abundance exceeds A(Li) = 3.2. The C abundance as well as the $^{12}$C/$^{13}$C ratios from the literature suggest that addition of Li to create a Li-rich giant may occur independently of the abundance changes wrought by the first dredge-up. Creation of a super Li-rich giant, however, appears to occur with additional CN-cycle conversion of C to N. The probability of becoming a Li-rich giant is approximately independent of a star's mass, although the majority of the Li-rich giants are found to be low mass ($M \leq$ 2 M$_\odot$). The frequency of occurrence of Li-enriched giants among normal giants is about one percent and slightly dependent on metallicity ([Fe/H]). Li-enriched and normal giants are found to have similar projected rotational velocity which suggest that Li-enrichment in giants is not linked to scenarios such as mergers and tidal interaction between binary stars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
